Space-time S-matrix and Flux-tube S-matrix IV. Gluons and Fusion

We analyze the pentagon transitions involving arbitrarily many flux-tube gluonic excitations and bound states thereof in planar N=4 Super-Yang-Mills theory. We derive all-loop expressions for all these transitions by factorization and fusion of the elementary transitions for the lightest gluonic excitations conjectured in a previous paper. We apply the proposals so obtained to the computation of MHV and NMHV scattering amplitudes at any loop order and find perfect agreement with available perturbative data up to four loops.

==> expansions.txt <==
Energy[a_][u_]=a+2 g^2 (HarmonicNumber[a/2-I u]+HarmonicNumber[a/2+I u])+1/3 g^4 (-2 π^2 (HarmonicNumber[a/2-I u]+HarmonicNumber[a/2+I u])-3 PolyGamma[2,1+a/2-I u]-3 PolyGamma[2,1+a/2+I u]-36 Zeta[3]);

Momentum[a_][u_]=2 u-2 I g^2 (HarmonicNumber[-1+a/2-I u]-HarmonicNumber[-1+a/2+I u])+1/3 I g^4 (2 π^2 (HarmonicNumber[-1+a/2-I u]-HarmonicNumber[-1+a/2+I u])+3 (PolyGamma[2,a/2-I u]-PolyGamma[2,a/2+I u]));

μ[a_][u_]=(4 (-1)^a g^2 Gamma[a/2-I u] Gamma[a/2+I u])/((a^2+4 u^2) Gamma[a])-1/(3 (a^2+4 u^2)^3 Gamma[a]) 4 (-1)^a g^4 Gamma[a/2-I u] Gamma[a/2+I u] (a^2 (72+a (6 EulerGamma (4+a EulerGamma)-a π^2))+8 (-36+a (6 EulerGamma (2+a EulerGamma)-a π^2)) u^2+16 (6 EulerGamma^2-π^2) u^4+3 (a^2+4 u^2) (2 (a (2+a EulerGamma)+4 EulerGamma u^2) PolyGamma[0,a/2-I u]+(a^2+4 u^2) PolyGamma[0,a/2-I u]^2+2 (a (2+a EulerGamma)+4 EulerGamma u^2) PolyGamma[0,a/2+I u]+(a^2+4 u^2) PolyGamma[0,a/2+I u]^2+(a^2+4 u^2) (PolyGamma[1,1+a/2-I u]+PolyGamma[1,1+a/2+I u])));

(* We use P[a,b] for a and b both positive and Pb[a,b] to indicate P[a,-b] (again with both a and b positive) *)

P[a_,b_][u_,v_]=((-1)^b (a-2 I u) (b+2 I v) Gamma[1/2 (a+b-2 I (u-v))] Gamma[1/2 (a-b+2 I (u-v))])/(4 g^2 Gamma[a/2+I u] Gamma[b/2-I v] Gamma[1/2 (2+a-b-2 I u+2 I v)])+((-1)^b Gamma[1/2 (a+b-2 I (u-v))] Gamma[1/2 (a-b+2 I (u-v))] (b^2 (a^2 (24 a b+24 b^2+a^2 (24-b^2 π^2))+8 (12 a b-12 b^2+a^2 (24-b^2 π^2)) u^2+16 (24-b^2 π^2) u^4)-96 b^2 u (a^2+4 u^2) v+8 (a^2 (12 a b+24 b^2+a^2 (-12-b^2 π^2))+8 (6 a b-12 b^2+a^2 (-12-b^2 π^2)) u^2+16 (-12-b^2 π^2) u^4) v^2-384 u (a^2+4 u^2) v^3+16 (24 a^2-a^4 π^2+8 (-12-a^2 π^2) u^2-16 π^2 u^4) v^4+3 (a^2+4 u^2)^2 (b^2+4 v^2) HarmonicNumber[-1+a/2-I u] (4 b+(b^2+4 v^2) (HarmonicNumber[-1+b/2-I v]+HarmonicNumber[-1+b/2+I v]))+3 (a^2+4 u^2) (b^2+4 v^2)^2 (-(a^2+4 u^2) HarmonicNumber[-1+a/2+I u] (HarmonicNumber[-1+b/2-I v]-HarmonicNumber[-1+b/2+I v])+4 a HarmonicNumber[-1+b/2+I v]+(a^2+4 u^2) (PolyGamma[1,1+a/2+I u]+PolyGamma[1,1+b/2-I v]))))/(12 (a-2 I u) (a+2 I u)^2 (b-2 I v)^2 (b+2 I v) Gamma[a/2+I u] Gamma[b/2-I v] Gamma[1/2 (2+a-b-2 I u+2 I v)]);

Pb[a_,b_][u_,v_]=Gamma[1/2 (2+a+b+2 I u-2 I v)]/(Gamma[1+a/2+I u] Gamma[1+b/2-I v])+(g^2 Gamma[1/2 (2+a+b+2 I u-2 I v)] (24 a b-a^2 π^2 (b^2+4 v^2)+4 u (24 v-π^2 u (b^2+4 v^2))+12 b (a^2+4 u^2) HarmonicNumber[-1+a/2-I u]+3 (b^2+4 v^2) (-(a^2+4 u^2) HarmonicNumber[-1+a/2+I u] (HarmonicNumber[-1+b/2-I v]-HarmonicNumber[-1+b/2+I v])+4 a HarmonicNumber[-1+b/2+I v]+(a^2+4 u^2) HarmonicNumber[-1+a/2-I u] (HarmonicNumber[-1+b/2-I v]+HarmonicNumber[-1+b/2+I v])+(a^2+4 u^2) PolyGamma[1,1+a/2+I u]+(a^2+4 u^2) PolyGamma[1,1+b/2-I v])))/(3 (a^2+4 u^2) (b^2+4 v^2) Gamma[1+a/2+I u] Gamma[1+b/2-I v]);
